NOvA muon energy scale systematic

The systematic uncertainty on the correspondence between muon range and energy is developed for the NOvA neutrino experiment. NOvA consists of two detectors, the Near Detector at Fermilab and the Far Detector in northern Minnesota. Total errors are developed for the Near Detector, with its Muon Catcher treated separately, the Far Detector, and all combinations of correlated and uncorrelated errors between these three detectors. The absolute errors for the Near Detector (1.0%), the Far Detector (0.9%), and the fully correlated error shared by them (0.9%) are strongly dominated by Geant4's treatment of the Bethe density effect. At the Near Detector, the next biggest uncertainty is from stray hits caused by neutron capture pile-up. Other contributions are marginally significant, with the biggest, in descending order, being due to external measurements of the mean excitation energies of elements, detector mass accounting, and modification of energy loss by chemical binding. For the Muon Catcher, the absolute error is expressed as an offset instead of a percentage: 21 MeV. The density effect (at higher energies) and neutron capture pile-up (at lower energies) are the strongly dominant errors. The relative error between the Near and Far Detectors is 0.4% and is strongly dominated by neutron capture pile-up at the Near Detector, with a subdominant contribution from detector mass accounting.

==> mufig/1116hocomplete.txt <==
A ND MC event ($\nu_\mu\ ^{12}\mathrm C\ \overset{\mathrm{DIS}}{\rightarrow}\
\mu^-\ ^{10}\mathrm{B}\ 2\mathrm p\ \mathrm 2\pi^+\ 2\pi^0\ \pi^-$) in which
Kalman incorrectly attaches hits from a backwards-going $\pi^0$ to the muon
track, lengthening it by 1.1m.


==> mufig/1116homuonly.txt <==
A ND MC event ($\nu_\mu\ ^{12}\mathrm C\ \overset{\mathrm{DIS}}{\rightarrow}\
\mu^-\ ^{10}\mathrm{B}\ 2\mathrm p\ \mathrm 2\pi^+\ 2\pi^0\ \pi^-$) resimulated
with all particles other than the primary muon removed.


==> mufig/24hocomplete.txt <==
A ND MC event: $\nu_\mu\ ^{12}\mathrm C\ \overset{\mathrm{RES}}{\rightarrow}\
\mu^-\ ^{9}\mathrm{Be}\ \mathrm n\ 2\mathrm p\ \pi^+$. Nothing special about it,
but we're going to try removing everything but the muon from it and see how
that changes the reconstructed muon track length.


==> mufig/24homuonly.txt <==
This is just the muon taken from a ND MC event and resimulated.  The original
event was $\nu_\mu\ ^{12}\mathrm C\ \overset{\mathrm{RES}}{\rightarrow}\ \mu^-\
^{9}\mathrm{Be}\ \mathrm n\ 2\mathrm p\ \pi^+$.  Because it is resimulated,
it has a slightly different trajectory.  The reconstructed track length
is 360.9cm, when in the complete event it was 363.7cm.  This is typical
of the slight tendency for muon tracks to be reconstructed as slightly longer
when other particles are present.


==> mufig/331mcmuon.txt <==
A 2GeV MC muon in the FD.  We're going to overlay this with cosmic
data and see how its reconstructed track length changes.


==> mufig/331merge.txt <==
A 2GeV MC muon in the FD overlaid with cosmic data.  This is an exceptional
case in which the overlay caused the reconstructed length of the MC muon to get
26cm longer.   In most cases, the difference is zero, and in most cases when
it is non-zero the difference is under 0.2cm.  In this case, the last two
hits in the $x$ view, which are part of the true track, did not get included in
the slice in the MC-only file, apparently because the second to last is about
0.5$\mu$s out of time with the rest.  With cosmics overlaid these two hits
did get sliced in, and also included in the track.  Two cosmics pass near the
end of the MC muon, but this appears to be incidental; they are well out of
time.  Probably a noise hit linked the trailing track hits together with the
rest of the track.


==> mufig/57mcmuon.txt <==
A 2GeV MC muon in the FD.  We're going to overlay this with cosmic
data and see how its reconstructed track length changes.


==> mufig/57merge.txt <==
A 2GeV MC muon in the FD overlaid with cosmic data.  This is an exceptional
case in which the overlay caused the reconstructed length of the MC muon to get
35cm shorter.   In most cases, the difference is zero, and in most cases when
it is non-zero the difference is under 0.2cm.  In this case, without overlay,
two 2D tracks are formed in the $y$ view, but with the overlay, the second one
is not made and then the subsequently created 3D track is shorter because the
$x$ view track is shorter. 


==> mufig/delta.txt <==
Comparison of the effects of the Sternheimer 1971 and Sternheimer 1984/Groom
2001 methods of parameterizing the density effect $\delta$ in paraffin wax,
which is used as a stand-in for the plastic and oil of the main detectors.
Geant validation results are also shown.  The top vertical axis is the total
range per MeV of initial muon energy.  The bottom vertical axis is the
percentage difference of the quantities shown in the legend.  Geant tracks
Sternheimer 1971, but is about 0.4% high.  This accidentally puts it close to
Groom.


==> mufig/deltairon.txt <==
Comparison of the effects of the Sternheimer 1971 and Sternheimer 1984/Groom
2001 methods of parameterizing the density effect $\delta$ in iron, which is
used as a stand-in for the steel in the muon catcher.  Geant validation results
are also shown.  The top vertical axis is the total range per MeV of initial
muon energy.  The bottom vertical axis is the percentage difference for the
quantities shown in the legend.  Geant tracks Sternheimer 1984/Groom 2001 for
pure iron, and Sternheimer 1971 for iron with a tiny amount of carbon.  In each
case it is about 0.3% high.



==> mufig/extrusionweight.txt <==
Extrusion weights extracted from the hardware database.  The earliest
extrusions produced are on the left (a similar plot in doc-11847 is in reverse
time order).  The red circles are those marked ``Near Detector'' or ``scrap'',
i.e.  those eligible for use in the ND.  The blue points are averages for each
28th part of the production, meant to roughly correspond to each FD block.


==> mufig/far-pdf.txt <==
Comparison of a PDF for the Far Detector muon range error, with non-Gaussian
components, and the Gaussian approximating it.  The horizontal error bars show
the 68.27%, 95.45% and 99.73% regions, centered on zero by construction, and
how many "$\sigma$" (units of the nominal error) they contain.  The distribution is both flatter near the maximum than a Gaussian, because of components with uniform distributions, and has fatter tails, because the distribution used
for the mean excitation energy has fat tails.  The asymmetry
arises from unmodeled nuclear boil-off, which can slightly increase the length
of tracks, and the several possibilities for determining the FD scintillator
mass.  The zero point is determined assuming a correction is made for 
the bubbles in the horizontal modules.


==> mufig/near-pdf.txt <==
Comparison of a PDF for the Near Detector muon range error, with non-Gaussian
components, and the Gaussian approximating it.  The horizontal error bars show
the 68.27%, 95.45% and 99.73% regions, centered on zero by construction, and
how many "$\sigma$" (units of the nominal error) they contain.  The distribution is both flatter near the maximum than a Gaussian, because of components with uniform distributions, and has fatter tails, because the distribution used
for the mean excitation energy has fat tails.  The asymmetry
arises from unmodeled nuclear boil-off which can slightly increase the length
of tracks.


==> mufig/nearfar-pdf.txt <==
Comparison of a PDF for the Near/Far ratio of the muon range error, with non-Gaussian
components, and the Gaussian approximating it.  The horizontal error bars show
the 68.27%, 95.45% and 99.73% regions, centered on zero by construction, and
how many "$\sigma$" (units of the nominal error) they contain.  The distribution is narrower and shifted to the left compared to the Gaussian approximation
because unmodeled nuclear boil-off is assumed to mostly increase the length
of ND tracks, but this one-way error is taken as symmetric when forming the
Gaussian approximation.  The distribution is also asymmetric, with a shift
of the peak to the left, and a fat tail on the right, because of the several
possibilities for evaluating the FD scintillator mass.


==> mufig/overlay.txt <==
Changes in reconstructed track length with cosmic overlay for 2GeV MC muons
in the FD. This histogram is binned to show the largest changes.  The gray
lines show plane depths.  Usually the change is very small, but when there is
a noticeable change, the most common change is to change by one plane.


==> mufig/overlayfine.txt <==
Changes in reconstructed track length with cosmic overlay for 2GeV MC muons
in the FD. This histogram is binned to show small changes. Usually the change is
zero or less than 0.01cm, but a few percent of tracks change by a millimeter
or two because of slight trajectory changes along the track.


==> mufig/range.txt <==
Illustrates the differences in range at a fixed density for three elements.
Note that the curves for carbon and titanium pull farther apart at low energy,
meaning that the ratio of their dE/dx at minimum ionizing is not the same as
the ratio in the last few centimeters, which is the part that primarily affects
where muons come to rest.


==> mufig/range300MeV.txt <==
\geant range example: 300\,MeV $\mu^-$ in paraffin wax, which is a stand-in
(tabulated in Groom 2001) for the plastic and oil of the NOvA detectors.
This illustrates the point that the PDG (and others) make about how the
most likely range is very different from the mean range.  "Range" here is the
true path length from summing Geant4 steps.

